Empirical and Instance-Dependent Estimation of Markov Chain and Mixing Time

We address the problem of estimating the mixing time of a Markov chain from a single trajectory of observations. Unlike most previous works which employed Hilbert space methods to estimate spectral gaps, we opt for an approach based on contraction with respect to total variation. Specifically, we estimate the contraction coefficient introduced in Wolfer [2020], inspired from Dobrushin's. This quantity, unlike the spectral gap, controls the mixing time up to strong universal constants and remains applicable to non-reversible chains. We improve existing fully data-dependent confidence intervals around this contraction coefficient, which are both easier to compute and thinner than spectral counterparts. Furthermore, we introduce a novel analysis beyond the worst-case scenario by leveraging additional information about the transition matrix. This allows us to derive instance-dependent rates for estimating the matrix with respect to the induced uniform norm, and some of its mixing properties.

==> plot-generalized-contraction-coefficient.dat <==
xi product
0.087086 2.119563
0.391521 0.959525
0.157021 1.847481
0.291095 1.221447
0.327264 0.926279
0.192997 0.841417
0.119488 1.603569
0.320044 1.080745
0.424597 0.606578
0.213757 0.991406
0.160860 1.544302
0.425265 0.858180
0.415965 0.977752
0.414939 0.778741
0.038940 3.003322
0.444140 0.926679
0.070172 2.550661
0.030914 1.926162
0.106936 2.055386
0.454626 0.778202
0.037365 1.763091
0.068353 2.399919
0.034139 2.559421
0.136293 1.465266
0.275442 1.447306
0.070046 1.970959
0.428030 0.832212
0.406239 0.824054
0.170287 1.591298
0.374619 0.662816
0.487370 0.945368
0.008131 2.858852
0.453311 0.743537
0.079582 1.914579
0.259969 1.207402
0.445542 0.633987
0.398274 0.690414
0.038954 2.571981
0.262974 1.358119
0.075806 2.186002
0.008699 4.291246
0.478076 0.892665
0.337144 0.899552
0.477997 0.802630
0.284923 1.084922
0.242358 0.984625
0.439541 0.584101
0.143068 1.823630
0.324462 0.991163
0.124174 1.514049
0.212955 0.971110
0.326564 0.893604
0.426373 0.869418
0.490135 0.781502
0.384116 0.988205
0.058049 2.704433
0.402046 0.984385
0.232274 1.349164
0.078708 1.484406
0.463489 0.892292
0.345579 0.984692
0.423818 0.842793
0.095243 2.101162
0.205622 1.625635
0.017305 2.343635
0.241342 0.774168
0.029148 1.864966
0.371132 0.823993
0.074462 0.952907
0.026090 2.453723
0.494349 0.791263
0.408655 0.809212
0.108437 2.136848
0.433041 0.838277
0.062607 1.657813
0.122811 1.423996
0.319933 0.734625
0.062041 1.824622
0.214856 0.915279
0.130376 1.582687
0.203360 1.306602
0.467802 0.648379
0.009897 1.900206
0.320325 0.945643
0.421913 0.925826
0.297746 0.734479
0.053548 2.326716
0.263402 1.141175
0.188576 1.321833
0.243620 1.495138
0.407276 0.906928
0.232830 1.455720
0.469691 0.986901
0.458937 0.971034
0.368054 0.974338
0.371805 0.995917
0.418803 1.103785
0.482548 0.830414
0.121602 1.659578
0.356452 0.814577
0.229097 1.551919
0.442350 1.023844
0.123418 1.700157
0.032880 2.848717
0.179501 0.844780
0.460837 0.940051
0.440042 0.853222
0.193965 1.442322
0.484303 0.741538
0.393721 1.046857
0.483984 0.713683
0.351497 1.128158
0.189226 1.599789
0.028217 3.533984
0.078022 1.769361
0.135784 1.617285
0.480062 0.863264
0.179672 1.670054
0.286501 0.913298
0.017608 2.652600
0.362373 0.978045
0.158943 1.668464
0.383424 1.109443
0.225773 1.441797
0.321702 0.994510
0.154232 1.686804
0.425990 0.940602
0.162423 1.640163
0.132362 1.953150
0.022656 2.435610
0.368358 0.875160
0.007901 4.595698
0.152994 1.569336
0.291332 0.923270
0.252141 1.364698
0.262423 0.851026
0.125953 1.728424
0.071843 2.469879
0.227950 1.419968
0.156542 1.634562
0.195989 1.621548
0.201822 1.458069
0.113624 1.732536
0.374401 0.879328
0.009897 2.821620
0.363481 0.890295
0.140256 0.961687
0.432962 0.671891
0.477229 0.954950
0.341965 0.815164
0.298923 0.702923
0.436240 0.920549
0.353027 0.702336
0.294670 0.908678
0.028246 1.918034
0.383640 0.908669
0.322623 1.063051
0.043458 2.563449
0.473322 0.857177
0.071284 2.541455
0.274750 0.986383
0.185452 0.859898
0.333954 0.973739
0.237043 0.829921
0.101003 2.046703
0.154576 1.712577
0.317065 1.124097
0.141776 0.899381
0.031057 2.956872
0.253813 1.267703
0.222202 0.893422
0.318000 0.802408
0.471171 0.621785
0.390434 0.651756
0.362220 0.763669
0.154542 1.780260
0.276525 1.019662
0.183000 0.963390
0.425158 0.947263
0.262131 1.457441
0.124687 1.659024
0.209326 0.981210
0.213429 0.854501
0.449705 0.727486
0.315422 0.990357
0.039499 1.863515
0.156069 1.755160
0.124931 0.952890
0.274522 1.387113
0.177409 1.194860
0.254912 1.365118
0.012799 2.371636
0.168856 1.470827
0.188417 1.563850
0.251924 1.222051
0.256666 1.168910
0.309085 1.307968
0.060533 2.190117
0.115185 0.991422
0.421681 0.947817
0.314473 0.909619
0.150868 1.380924
0.174224 1.431130
0.402134 0.879955
0.448516 0.910145
0.207258 0.941428
0.284895 1.373676
0.393146 0.727126
0.279659 1.229050
0.333366 1.069203
0.201856 1.520319
0.391016 0.722335
0.236155 0.987941
0.487189 0.722115
0.206801 0.851879
0.074027 2.146642
0.154686 1.385119
0.426787 0.897808
0.263261 1.110135
0.175343 0.849413
0.272397 1.178266
0.127771 1.806820
0.155742 1.518149
0.233977 0.836360
0.449341 0.911722
0.171607 1.212566
0.213196 0.787070
0.041975 2.106471
0.198953 1.525467
0.284790 1.331610
0.216905 1.345801
0.303876 1.327115
0.210962 0.856831
0.185613 0.864251
0.445979 0.795182
0.391549 0.843577
0.477238 0.735208
0.288705 0.901118
0.271821 1.268500
0.458513 0.706916
0.191806 1.284939
0.143771 1.791034
0.252529 1.435140
0.120120 1.843108
0.295669 1.197430
0.256695 1.244026
0.105653 1.451684
0.076863 2.560199
0.238104 1.427951
0.046287 2.810147
0.441969 0.734322
0.082990 2.289871
0.066015 0.948339
0.196018 1.586865
0.344843 0.988267
0.250296 1.392411
0.324655 0.706560
0.078352 2.188281
0.367806 0.643641
0.410259 1.173116
0.133445 1.688556
0.200223 0.876506
0.272953 1.169056
0.396313 0.943807
0.453622 0.664086
0.409472 0.698716
0.226044 1.449988
0.121793 1.752006
0.298893 1.212285
0.157692 1.582336
0.180435 0.871434
0.245246 0.956885
0.460271 0.730239
0.253234 1.377578
0.234505 0.840973
0.300540 1.183171
0.099118 2.009323
0.314371 1.149367
0.450187 0.791623
0.203768 0.851086
0.097444 2.078395
0.161832 1.759714
0.070893 2.091682
0.169109 1.578675
0.455046 0.853775
0.317355 0.993341
0.410093 0.899104
0.465421 0.852748
0.447513 0.981444
0.287527 1.156138
0.391453 1.186090
0.336663 0.858225
0.054216 2.708022
0.421035 0.699804
0.220770 1.460143
0.377244 0.652491
0.258408 1.319704
0.224719 1.236217
0.020438 1.867500
0.207289 1.328437
0.457750 0.838185
0.305575 0.760119
0.146548 0.888080
0.263631 1.381626
0.071437 2.130373
0.221868 1.268004
0.034085 1.808735
0.039422 2.882495
0.307710 1.079592
0.159807 0.882015
0.224088 1.438868
0.159082 0.948354
0.109298 1.527470
0.124957 1.549391
0.312015 0.878965
0.133957 0.980706
0.273474 0.905894
0.009610 2.699506
0.468658 0.772650
0.476408 0.814956
0.396960 1.030249
0.419451 0.945493
0.465271 0.812502
0.320368 1.109070
0.414918 0.885153
0.034835 2.353848
0.302735 0.914404
0.178792 0.922995
0.440799 0.797719
0.191186 0.968730
0.311369 1.299211
0.367814 0.865769
0.472722 0.996424
0.440001 0.895417
0.086841 1.443256
0.208947 1.480077
0.337540 0.706630
0.202660 1.489293
0.172987 1.633938
0.138950 1.810699
0.418036 0.832394
0.359434 0.821304
0.308802 1.290935
0.047267 2.462272
0.063752 2.351711
0.402368 1.078110
0.093935 2.208688
0.251650 0.999895
0.124571 2.066405
0.184784 1.174363
0.021395 1.729518
0.261541 1.225695
0.181117 1.279220
0.471814 0.948277
0.034191 1.711040
0.378531 0.932027
0.300171 1.152851
0.409601 0.618031
0.094782 0.938736
0.329665 1.200478
0.173939 1.572582
0.404341 0.628147
0.298283 1.186955
0.417528 0.898231
0.096944 2.275059
0.266389 1.259303
0.106156 1.957007
0.029350 3.163986
0.324202 0.949028
0.314715 1.272057
0.340808 0.937520
0.376048 0.991539
0.056614 2.865369
0.423110 0.731950
0.230254 1.303240
0.101285 2.134870
0.112827 1.746775
0.227691 1.389802
0.091121 1.910254
0.480819 0.839898
0.493741 0.584044
0.008458 1.844590
0.491748 0.921217
0.477444 1.015950
0.345032 0.893099
0.075642 0.943124
0.117628 2.016765
0.148082 1.258041
0.158303 1.841851
0.436979 0.990132
0.037709 2.589016
0.053055 2.670980
0.051475 0.967963
0.421617 0.862713
0.469219 0.551858
0.436726 0.761629
0.269565 0.840054
0.407451 0.920681
0.343402 0.699474
0.237071 1.414090
0.069026 1.698211
0.167404 1.254135
0.255764 0.963035
0.006937 3.867122
0.095674 2.107915
0.295905 1.185648
0.253954 1.375989
0.173984 1.454995
0.256410 1.326742
0.128977 1.684953
0.222937 0.863361
0.395380 0.920643
0.205049 0.914525
0.432730 0.690104
0.225564 0.989635
0.276232 1.289036
0.093401 1.896594
0.409749 0.876222
0.194849 1.643783
0.280317 1.270625
0.025404 2.395199
0.023323 2.647384
0.494502 0.742081
0.499880 0.710682
0.088478 0.997480
0.221052 1.462661
0.393249 0.985014
0.135095 1.436670
0.377683 0.877483
0.312163 1.292191
0.160401 0.871878
0.271411 1.290759
0.250409 0.952727
0.227427 1.146804
0.369093 0.718080
0.332333 0.950859
0.361538 1.012228
0.477712 0.774274
0.353747 1.028446
0.038232 2.571222
0.411036 0.815075
0.061016 2.584897
0.310083 0.937318
0.155050 1.497646
0.014280 3.899573
0.089882 1.532757
0.097238 1.688957
0.437152 0.905241
0.292693 0.728419
0.278214 1.138502
0.156607 1.258476
0.093899 2.242422
0.223149 1.415594
0.404838 0.955596
0.044358 1.687476
0.292398 1.189904
0.487033 0.766484
0.232324 1.521921
0.309427 1.066599
0.386739 0.822493
0.189830 1.486801
0.276778 1.246804
0.108323 0.996655
0.225822 1.474824
0.112180 1.954084
0.176071 1.723387
0.445205 0.746503
0.127734 0.927623
0.384354 0.949202
0.386106 0.712386
0.351472 1.190980
0.258385 1.345246
0.326941 1.009833
0.077976 1.772882
0.058756 2.012544
0.180674 0.993834
0.271115 1.384308
0.489343 0.664879
0.422264 0.649392
0.228548 0.984164
0.389261 0.849191
0.299734 0.722231
0.463581 0.538805
0.349540 0.660042
0.083422 2.329259
0.051903 2.658772
0.002392 4.040031
0.462092 0.740650
0.476215 0.722254
0.206569 1.582269
0.255657 1.368308
0.033005 3.313598
0.255953 1.338727
0.479213 0.670255
0.250514 1.162890
0.101522 1.779893
0.147170 1.498884
0.050454 1.994941
0.384266 1.104208
0.003675 5.553372

